Risk-Sensitive Inhibitory Control for Safe Reinforcement Learning

Humans have the ability to deviate from their natural behavior when necessary, which is a cognitive process called response inhibition. Similar approaches have independently received increasing attention in recent years for ensuring the safety of control. Realized using control barrier functions or predictive safety filters, these approaches can effectively ensure the satisfaction of state constraints through an online adaptation of nominal control laws, e.g., obtained through reinforcement learning. While the focus of these realizations of inhibitory control has been on risk-neutral formulations, human studies have shown a tight link between response inhibition and risk attitude. Inspired by this insight, we propose a flexible, risk-sensitive method for inhibitory control. Our method is based on a risk-aware condition for value functions, which guarantees the satisfaction of state constraints. We propose a method for learning these value functions using common techniques from reinforcement learning and derive sufficient conditions for its success. By enforcing the derived safety conditions online using the learned value function, risk-sensitive inhibitory control is effectively achieved. The effectiveness of the developed control scheme is demonstrated in simulations.

==> eval_test.txt <==
zeta state_viol cost_viol reward velocity state_viol_01 cost_viol_01 reward_01 velocity_01 state_viol_005 cost_viol_005 reward_005 velocity_005 state_viol_opt reward_opt 
5.00000000 74.0000000000 2.0000000000 2.6100000000 2.9800000000 44.0000000000 4.0000000000 1.4290000000 1.7740000000 86.0000000000 4.0000000000 2.7970000000 3.1590000000 86.0000000000 3.8530000000 
4.00000000 68.0000000000 0.0000000000 2.3280000000 2.6680000000 38.0000000000 3.0000000000 1.2570000000 1.6200000000 36.0000000000 7.0000000000 1.4240000000 1.7590000000 86.0000000000 3.8530000000 
3.00000000 27.0000000000 2.0000000000 1.1540000000 1.5100000000 17.0000000000 3.0000000000 0.6570000000 1.0110000000 15.0000000000 5.0000000000 0.7870000000 1.1370000000 86.0000000000 3.8530000000 
2.00000000 12.0000000000 6.0000000000 0.4370000000 0.8070000000 12.0000000000 5.0000000000 0.3590000000 0.7320000000 6.0000000000 8.0000000000 0.3960000000 0.7440000000 86.0000000000 3.8530000000 
1.00000000 13.0000000000 9.0000000000 0.3520000000 0.7030000000 5.0000000000 17.0000000000 -0.4530000000 -0.0750000000 10.0000000000 8.0000000000 0.1640000000 0.5390000000 86.0000000000 3.8530000000 
0.00000000 1.0000000000 11.0000000000 -0.6600000000 -0.2850000000 0.0000000000 20.0000000000 -1.7600000000 -1.3630000000 0.0000000000 11.0000000000 -1.5340000000 -1.1730000000 86.0000000000 3.8530000000 
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              
                              


==> sim_results.txt <==
betas_001 betas_005 betas_01 betas_001_std betas_005_std betas_01_std const_cost_001 const_cost_005 const_cost_01 const_cost_001_std const_cost_005_std const_cost_01_std const_state_001 const_state_005 const_state_01 const_state_001_std const_state_005_std const_state_01_std rew_001 rew_005 rew_01 rew_001_std rew_005_std rew_01_std vel_001 vel_005 vel_01 vel_001_std vel_005_std vel_01_std zetas_001 zetas_005 zetas_01 zetas_001_std zetas_005_std zetas_01_std 
0.0100000000 0.0500000000 0.1000000000 0.0000000000 0.0000000000 0.0000000000 9.6666666667 17.3333333333 25.6666666667 2.5166114784 4.9328828623 8.3266639979 1.0000000000 0.0000000000 0.0000000000 1.7320508076 0.0000000000 0.0000000000 -1.0676016798 -1.3915996608 -1.3833016927 1.0164614643 0.5384043628 0.8941159077 -0.6818420180 -1.0037824477 -0.9875032577 1.0102710238 0.5369799045 0.8877692907 0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 
0.0100000000 0.0500000000 0.1000000000 0.0000000000 0.0000000000 0.0000000000 11.3333333333 16.0000000000 14.0000000000 2.3094010768 5.5677643628 6.0827625303 8.6666666667 7.3333333333 0.3333333333 7.7674534652 6.6583281185 0.5773502692 0.3096852146 0.0697086164 -1.0408574953 0.4353506385 0.6795870420 0.8543823598 0.6738081816 0.4469690008 -0.6646212500 0.4595267083 0.6723055712 0.8517042778 1.0000000000 1.0000000000 1.0000000000 0.0000000000 0.0000000000 0.0000000000 
0.0100000000 0.0500000000 0.1000000000 0.0000000000 0.0000000000 0.0000000000 5.3333333333 4.3333333333 5.6666666667 1.5275252317 1.5275252317 3.0550504633 27.0000000000 8.6666666667 5.6666666667 19.1572440607 7.5718777944 6.3508529611 0.9520003526 0.1724052627 0.2882167242 0.5322087239 0.3796486086 0.2973175718 1.3022503403 0.5274554061 0.6396052666 0.5326017250 0.3758960197 0.2966966130 2.0000000000 2.0000000000 2.0000000000 0.0000000000 0.0000000000 0.0000000000 
0.0100000000 0.0500000000 0.1000000000 0.0000000000 0.0000000000 0.0000000000 5.6666666667 7.6666666667 2.6666666667 2.5166114784 2.5166114784 3.0550504633 37.3333333333 33.6666666667 4.6666666667 14.0475383371 3.5118845843 5.0332229568 1.2940695123 1.1826729687 0.2690177575 0.3212495964 0.0994821216 0.2426700120 1.6405653436 1.5381775412 0.6168326987 0.3330897821 0.1073918974 0.2544496087 3.0000000000 3.0000000000 3.0000000000 0.0000000000 0.0000000000 0.0000000000 
0.0100000000 0.0500000000 0.1000000000 0.0000000000 0.0000000000 0.0000000000 5.6666666667 6.0000000000 6.6666666667 2.3094010768 2.0000000000 3.2145502537 73.0000000000 50.0000000000 32.0000000000 13.0766968306 12.5299640861 8.8881944173 2.3388115295 1.6095543801 1.2064924023 0.3382467944 0.3917652643 0.2117358501 2.6944505829 1.9661172108 1.5678124318 0.3517584214 0.4030327644 0.2107929288 4.0000000000 4.0000000000 4.0000000000 0.0000000000 0.0000000000 0.0000000000 
0.0100000000 0.0500000000 0.1000000000 0.0000000000 0.0000000000 0.0000000000 3.0000000000 4.0000000000 4.0000000000 2.0000000000 3.6055512755 2.6457513111 81.3333333333 69.6666666667 51.6666666667 3.2145502537 14.5716619963 13.5769412363 3.1129410724 2.2704551657 1.6390553302 0.2804822667 0.5109181719 0.3097342626 3.4935383766 2.6233872767 1.9783048354 0.2900454310 0.5132881202 0.3051706758 5.0000000000 5.0000000000 5.0000000000 0.0000000000 0.0000000000 0.0000000000 
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        
                                                                        

